Analyzing Internal Activity and Robustness of SNNs Across Neuron Parameter Space

Spiking Neural Networks (SNNs) offer energy-efficient and biologically plausible alternatives to traditional artificial neural networks, but their performance depends critically on the tuning of neuron model parameters. In this work, we identify and characterize an operational space - a constrained region in the neuron hyperparameter domain (specifically membrane time constant tau and voltage threshold vth) - within which the network exhibits meaningful activity and functional behavior. Operating inside this manifold yields optimal trade-offs between classification accuracy and spiking activity, while stepping outside leads to degeneration: either excessive energy use or complete network silence. Through systematic exploration across datasets and architectures, we visualize and quantify this manifold and identify efficient operating points. We further assess robustness to adversarial noise, showing that SNNs exhibit increased spike correlation and internal synchrony when operating outside their optimal region. These findings highlight the importance of principled hyperparameter tuning to ensure both task performance and energy efficiency. Our results offer practical guidelines for deploying robust and efficient SNNs, particularly in neuromorphic computing scenarios.

==> figures/operating_point/results/cifar_cnn.csv <==
tao,voltage_threshold,train_acc,test_acc,total_spikes,layer_1,layer_3,layer_6,layer_10,layer_12
1.001,0.01,0.9681690705128205,0.6455,2491804554.0,1234532426.0,1159518300.0,97753828.0,44849845.0,202928.0
1.001,0.34222222222222226,0.9531450320512821,0.6438,2489123520.0,1282503782.0,1136109021.0,70510717.0,9464531.0,195778.0
1.001,0.6744444444444445,0.9712940705128205,0.6462,2525489615.0,1433699084.0,1016470912.0,75319619.0,15715367.0,196323.0
1.001,1.0066666666666668,0.97109375,0.6372,2489760605.0,1227817741.0,1189639305.0,72303559.0,17138309.0,198423.0
1.001,1.338888888888889,0.9709134615384616,0.6427,2014366646.0,1271928382.0,671068351.0,71369913.0,18287524.0,200643.0
1.001,1.6711111111111112,0.9487379807692308,0.6307,1443992027.0,844962444.0,528112469.0,70917114.0,16945751.0,189729.0
1.001,2.0033333333333334,0.1,0.1,2970.0,2970.0,0.0,0.0,0.0,0.0
1.001,2.3355555555555556,0.09997996794871795,0.1,0.0,0.0,0.0,0.0,0.0,0.0
1.001,2.667777777777778,0.10002003205128206,0.1,0.0,0.0,0.0,0.0,0.0,0.0
1.001,3.0,0.1,0.1,0.0,0.0,0.0,0.0,0.0,0.0
1.4453333333333331,0.01,0.9508814102564103,0.6253,2060379410.0,174032302.0,1798738762.0,87608346.0,44411323.0,186555.0
1.4453333333333331,0.34222222222222226,0.9961137820512821,0.6724,2220083041.0,991816997.0,1164427989.0,63838055.0,11030730.0,171978.0
1.4453333333333331,0.6744444444444445,0.9984975961538461,0.6732,2866193598.0,1127395407.0,1655835644.0,82962547.0,15688665.0,184359.0
1.4453333333333331,1.0066666666666668,0.9986778846153846,0.6673,2776876595.0,1562109523.0,1128908601.0,85858471.0,20195144.0,172726.0
1.4453333333333331,1.338888888888889,0.9978565705128205,0.6668,2316847859.0,1273788513.0,950936593.0,92122753.0,23456234.0,180146.0
1.4453333333333331,1.6711111111111112,0.9864783653846154,0.6724,2242582527.0,1376806921.0,769595380.0,96180226.0,18296248.0,184077.0
1.4453333333333331,2.0033333333333334,0.10004006410256411,0.1,0.0,0.0,0.0,0.0,0.0,0.0
1.4453333333333331,2.3355555555555556,0.0999198717948718,0.1,0.0,0.0,0.0,0.0,0.0,0.0
1.4453333333333331,2.667777777777778,0.10010016025641026,0.1,0.0,0.0,0.0,0.0,0.0,0.0
1.4453333333333331,3.0,0.09997996794871795,0.1,0.0,0.0,0.0,0.0,0.0,0.0
1.8896666666666666,0.01,0.9977363782051282,0.6641,2954510230.0,1290919447.0,1547554017.0,116036766.0,44296318.0,162518.0
1.8896666666666666,0.34222222222222226,0.999198717948718,0.6826,2329845535.0,915557871.0,1324931057.0,89356607.0,13440592.0,165965.0
1.8896666666666666,0.6744444444444445,0.9992988782051282,0.6722,2853415993.0,1123946357.0,1632275128.0,97194508.0,19118821.0,170916.0
1.8896666666666666,1.0066666666666668,0.9985977564102564,0.6733,2766042166.0,1233674889.0,1428444725.0,103922552.0,24371012.0,169310.0
1.8896666666666666,1.338888888888889,0.9980969551282052,0.6718,2643276821.0,1175365424.0,1354255093.0,113656304.0,22396422.0,171903.0
1.8896666666666666,1.6711111111111112,0.9869391025641026,0.6693,2217897293.0,1036801049.0,1066915530.0,114180714.0,19347557.0,179170.0
1.8896666666666666,2.0033333333333334,0.1,0.1,0.0,0.0,0.0,0.0,0.0,0.0
1.8896666666666666,2.3355555555555556,0.10008012820512821,0.1,0.0,0.0,0.0,0.0,0.0,0.0
1.8896666666666666,2.667777777777778,0.09989983974358975,0.1,0.0,0.0,0.0,0.0,0.0,0.0
1.8896666666666666,3.0,0.09997996794871795,0.1,0.0,0.0,0.0,0.0,0.0,0.0
2.334,0.01,0.9988982371794872,0.6741,3614940533.0,1689534740.0,1814182987.0,111222806.0,45802037.0,169121.0
2.334,0.34222222222222226,0.9993389423076923,0.6885,2119888924.0,595076158.0,1427899506.0,96913260.0,14828526.0,170841.0
2.334,0.6744444444444445,0.9993790064102565,0.6786,3184015224.0,898913126.0,2161840970.0,123261128.0,21216364.0,175204.0
2.334,1.0066666666666668,0.9985977564102564,0.6776,2976021944.0,1099840022.0,1742740054.0,133441868.0,27036113.0,168552.0
2.334,1.338888888888889,0.9962740384615385,0.6709,2451186266.0,807140455.0,1504169025.0,139876786.0,20257801.0,177763.0
2.334,1.6711111111111112,0.9492387820512821,0.6573,2756291910.0,911574149.0,1697168847.0,147548914.0,23541028.0,181281.0
2.334,2.0033333333333334,0.1,0.1,0.0,0.0,0.0,0.0,0.0,0.0
2.334,2.3355555555555556,0.09993990384615385,0.1,0.0,0.0,0.0,0.0,0.0,0.0
2.334,2.667777777777778,0.09993990384615385,0.1,0.0,0.0,0.0,0.0,0.0,0.0
2.334,3.0,0.10004006410256411,0.1,0.0,0.0,0.0,0.0,0.0,0.0
2.7783333333333333,0.01,0.9921474358974359,0.6806,3079409297.0,460869982.0,2495358848.0,123180467.0,42153605.0,176253.0
2.7783333333333333,0.34222222222222226,0.9990384615384615,0.6946,2272455919.0,601217343.0,1570039958.0,101198618.0,17812663.0,167113.0
2.7783333333333333,0.6744444444444445,0.9988381410256411,0.6857,3124919834.0,829558046.0,2157227883.0,138133905.0,22842989.0,175297.0
2.7783333333333333,1.0066666666666668,0.9982772435897436,0.6649,3151171713.0,932371321.0,2068166933.0,150633459.0,28268012.0,170809.0
2.7783333333333333,1.338888888888889,0.9958934294871795,0.6742,2767901596.0,1047295128.0,1562033452.0,158573016.0,22469082.0,172725.0
2.7783333333333333,1.6711111111111112,0.9544270833333334,0.664,2795902807.0,968689008.0,1659105104.0,168108695.0,22468391.0,182284.0
2.7783333333333333,2.0033333333333334,0.10014022435897436,0.1,0.0,0.0,0.0,0.0,0.0,0.0
2.7783333333333333,2.3355555555555556,0.09997996794871795,0.1,0.0,0.0,0.0,0.0,0.0,0.0
2.7783333333333333,2.667777777777778,0.1,0.1,0.0,0.0,0.0,0.0,0.0,0.0
2.7783333333333333,3.0,0.10002003205128206,0.1,0.0,0.0,0.0,0.0,0.0,0.0
3.2226666666666666,0.01,0.9974959935897436,0.6799,3939126794.0,1787270604.0,2018829347.0,133026843.0,41121741.0,171451.0
3.2226666666666666,0.34222222222222226,0.9758613782051282,0.6849,2464398601.0,628902093.0,1686294623.0,149201885.0,23403539.0,183286.0
3.2226666666666666,0.6744444444444445,0.9763020833333333,0.6792,3663100740.0,873760170.0,2582690305.0,206650265.0,29163745.0,189179.0
3.2226666666666666,1.0066666666666668,0.9402443910256411,0.6667,3482363147.0,930108155.0,2329806359.0,222448633.0,30911935.0,188732.0
3.2226666666666666,1.338888888888889,0.8058493589743589,0.6371,2671744579.0,660801554.0,1794724744.0,216218281.0,24475470.0,190175.0
3.2226666666666666,1.6711111111111112,0.1,0.1,0.0,0.0,0.0,0.0,0.0,0.0
3.2226666666666666,2.0033333333333334,0.0999599358974359,0.1,0.0,0.0,0.0,0.0,0.0,0.0
3.2226666666666666,2.3355555555555556,0.10006009615384616,0.1,0.0,0.0,0.0,0.0,0.0,0.0
3.2226666666666666,2.667777777777778,0.10004006410256411,0.1,0.0,0.0,0.0,0.0,0.0,0.0
3.2226666666666666,3.0,0.0999599358974359,0.1,0.0,0.0,0.0,0.0,0.0,0.0
3.6670000000000003,0.01,0.8856370192307692,0.6356,4774465698.0,1228969007.0,3365083471.0,180413220.0,48645314.0,203636.0
3.6670000000000003,0.34222222222222226,0.9732772435897435,0.6642,1970093367.0,507874933.0,1314673625.0,147544809.0,27955827.0,190706.0
3.6670000000000003,0.6744444444444445,0.9634014423076923,0.6686,3245836919.0,736711787.0,2303216571.0,205908561.0,29877549.0,190523.0
3.6670000000000003,1.0066666666666668,0.903525641025641,0.6684,3369194812.0,872908671.0,2264440843.0,231845298.0,32011421.0,188022.0
3.6670000000000003,1.338888888888889,0.7824719551282051,0.6352,2817170335.0,656020063.0,1895456954.0,265693318.0,29773283.0,190634.0
3.6670000000000003,1.6711111111111112,0.09997996794871795,0.1,111.0,111.0,0.0,0.0,0.0,0.0
3.6670000000000003,2.0033333333333334,0.0999599358974359,0.1,0.0,0.0,0.0,0.0,0.0,0.0
3.6670000000000003,2.3355555555555556,0.09989983974358975,0.1,0.0,0.0,0.0,0.0,0.0,0.0
3.6670000000000003,2.667777777777778,0.1,0.1,0.0,0.0,0.0,0.0,0.0,0.0
3.6670000000000003,3.0,0.09993990384615385,0.1,0.0,0.0,0.0,0.0,0.0,0.0
4.1113333333333335,0.01,0.8856169871794872,0.6458,2289096883.0,670900742.0,1457557987.0,160638154.0,49699712.0,184359.0
4.1113333333333335,0.34222222222222226,0.9688701923076923,0.6746,2751233606.0,569594712.0,2010505516.0,171133378.0,27948713.0,190807.0
4.1113333333333335,0.6744444444444445,0.951602564102564,0.6705,3148072511.0,652307433.0,2275592434.0,220172644.0,28204612.0,188002.0
4.1113333333333335,1.0066666666666668,0.8864783653846153,0.6646,3496477156.0,926803407.0,2298440520.0,271233229.0,32320587.0,188372.0
4.1113333333333335,1.338888888888889,0.5127403846153846,0.5242,2318304166.0,495740565.0,1646738378.0,175825223.0,20988899.0,195161.0
4.1113333333333335,1.6711111111111112,0.09997996794871795,0.1,0.0,0.0,0.0,0.0,0.0,0.0
4.1113333333333335,2.0033333333333334,0.10010016025641026,0.1,0.0,0.0,0.0,0.0,0.0,0.0
4.1113333333333335,2.3355555555555556,0.09997996794871795,0.1,0.0,0.0,0.0,0.0,0.0,0.0
4.1113333333333335,2.667777777777778,0.10002003205128206,0.1,0.0,0.0,0.0,0.0,0.0,0.0
4.1113333333333335,3.0,0.1,0.1,0.0,0.0,0.0,0.0,0.0,0.0
4.555666666666667,0.01,0.8432692307692308,0.6264,4691995971.0,1478758560.0,3029991415.0,183245996.0,47841279.0,201059.0
4.555666666666667,0.34222222222222226,0.9176883012820513,0.6494,1504849703.0,328104042.0,1035014008.0,141731653.0,26522889.0,193208.0
4.555666666666667,0.6744444444444445,0.9224759615384616,0.6656,3184691064.0,473592574.0,2467477103.0,243621387.0,31859070.0,186605.0
4.555666666666667,1.0066666666666668,0.8613782051282052,0.6579,3485678273.0,880080986.0,2334406114.0,271191173.0,29332971.0,186226.0
4.555666666666667,1.338888888888889,0.0999599358974359,0.1,49.0,49.0,0.0,0.0,0.0,0.0
4.555666666666667,1.6711111111111112,0.09993990384615385,0.1,0.0,0.0,0.0,0.0,0.0,0.0
4.555666666666667,2.0033333333333334,0.09997996794871795,0.1,0.0,0.0,0.0,0.0,0.0,0.0
4.555666666666667,2.3355555555555556,0.10002003205128206,0.1,0.0,0.0,0.0,0.0,0.0,0.0
4.555666666666667,2.667777777777778,0.09997996794871795,0.1,0.0,0.0,0.0,0.0,0.0,0.0
4.555666666666667,3.0,0.10002003205128206,0.1,0.0,0.0,0.0,0.0,0.0,0.0
5.0,0.01,0.8236979166666667,0.643,2433348881.0,393701231.0,1888875408.0,150772242.0,47210154.0,207041.0
5.0,0.34222222222222226,0.9074719551282051,0.6525,1892409066.0,373236118.0,1369626857.0,149546091.0,26247976.0,190590.0
5.0,0.6744444444444445,0.9202123397435897,0.6701,3223876234.0,625442577.0,2332941255.0,265492402.0,29766572.0,185716.0
5.0,1.0066666666666668,0.8165665064102564,0.6515,3066572569.0,563728614.0,2234712901.0,268131054.0,28098096.0,189395.0
5.0,1.338888888888889,0.4292267628205128,0.4431,1512694006.0,364607962.0,835150419.0,312935625.0,21984885.0,194931.0
5.0,1.6711111111111112,0.09997996794871795,0.1,0.0,0.0,0.0,0.0,0.0,0.0
5.0,2.0033333333333334,0.09997996794871795,0.1,0.0,0.0,0.0,0.0,0.0,0.0
5.0,2.3355555555555556,0.10006009615384616,0.1,0.0,0.0,0.0,0.0,0.0,0.0
5.0,2.667777777777778,0.09997996794871795,0.1,0.0,0.0,0.0,0.0,0.0,0.0
5.0,3.0,0.09997996794871795,0.1,0.0,0.0,0.0,0.0,0.0,0.0

==> figures/operating_point/results/cifar_mlp.csv <==
tao,voltage_threshold,train_acc,test_acc,total_spikes,layer_2,layer_4,layer_6
1.001,0.01,0.4736578525641026,0.4464,28058839.0,15260808.0,12619315.0,178716.0
1.001,0.34222222222222226,0.4530448717948718,0.424,27588893.0,24513903.0,2895738.0,179252.0
1.001,0.6744444444444445,0.4516025641025641,0.4335,25973274.0,21990755.0,3795674.0,186845.0
1.001,1.0066666666666668,0.46762820512820513,0.4398,30736125.0,25702337.0,4860882.0,172906.0
1.001,1.338888888888889,0.4744190705128205,0.4546,29328971.0,22957014.0,6200165.0,171792.0
1.001,1.6711111111111112,0.47309695512820515,0.4397,32071946.0,25612446.0,6244833.0,214667.0
1.001,2.0033333333333334,0.461318108974359,0.4342,36917654.0,28588073.0,8106619.0,222962.0
1.001,2.3355555555555556,0.47644230769230766,0.4339,44180452.0,34282394.0,9695963.0,202095.0
1.001,2.667777777777778,0.47047275641025643,0.4334,44817890.0,33797921.0,10835630.0,184339.0
1.001,3.0,0.4579727564102564,0.4206,38945010.0,28082850.0,10646264.0,215896.0
1.4453333333333331,0.01,0.4811298076923077,0.405,31485500.0,20474835.0,10746008.0,264657.0
1.4453333333333331,0.34222222222222226,0.5577323717948718,0.4849,24948314.0,22744882.0,2000242.0,203190.0
1.4453333333333331,0.6744444444444445,0.5740584935897436,0.4898,25046375.0,21519371.0,3322786.0,204218.0
1.4453333333333331,1.0066666666666668,0.5873998397435898,0.4991,31677433.0,24899857.0,6589952.0,187624.0
1.4453333333333331,1.338888888888889,0.5953725961538462,0.4954,33495282.0,25630462.0,7656683.0,208137.0
1.4453333333333331,1.6711111111111112,0.6032051282051282,0.5029,35409035.0,24716503.0,10500409.0,192123.0
1.4453333333333331,2.0033333333333334,0.6006410256410256,0.5087,40460995.0,28792148.0,11470558.0,198289.0
1.4453333333333331,2.3355555555555556,0.6020833333333333,0.5125,40377949.0,26706619.0,13474960.0,196370.0
1.4453333333333331,2.667777777777778,0.5918269230769231,0.5029,44277627.0,30423199.0,13655980.0,198448.0
1.4453333333333331,3.0,0.5873197115384615,0.4992,45302210.0,30470356.0,14637555.0,194299.0
1.8896666666666666,0.01,0.49545272435897436,0.4447,30903609.0,21244832.0,9457261.0,201516.0
1.8896666666666666,0.34222222222222226,0.5825320512820513,0.4943,25103923.0,23051814.0,1850757.0,201352.0
1.8896666666666666,0.6744444444444445,0.6025440705128206,0.5005,28782775.0,25154951.0,3427215.0,200609.0
1.8896666666666666,1.0066666666666668,0.6111578525641026,0.504,26301530.0,21298953.0,4804865.0,197712.0
1.8896666666666666,1.338888888888889,0.6268629807692307,0.5133,32932787.0,26172006.0,6569353.0,191428.0
1.8896666666666666,1.6711111111111112,0.6183092948717949,0.5004,36659714.0,28069846.0,8391769.0,198099.0
1.8896666666666666,2.0033333333333334,0.6200320512820513,0.5023,37433589.0,25030712.0,12208532.0,194345.0
1.8896666666666666,2.3355555555555556,0.61796875,0.508,42374935.0,27501484.0,14681347.0,192104.0
1.8896666666666666,2.667777777777778,0.6063701923076923,0.5107,46400769.0,30156729.0,16051878.0,192162.0
1.8896666666666666,3.0,0.5907051282051282,0.5015,41249594.0,30811127.0,10250095.0,188372.0
2.334,0.01,0.5087540064102564,0.4557,28823041.0,20728048.0,7838346.0,256647.0
2.334,0.34222222222222226,0.5825120192307692,0.4953,31110113.0,28871955.0,2035382.0,202776.0
2.334,0.6744444444444445,0.6076923076923076,0.5056,31606423.0,28460889.0,2949506.0,196028.0
2.334,1.0066666666666668,0.6284855769230769,0.5077,32739962.0,27328172.0,5216154.0,195636.0
2.334,1.338888888888889,0.6332932692307692,0.5062,34230113.0,26686424.0,7351122.0,192567.0
2.334,1.6711111111111112,0.6340344551282051,0.5135,40925506.0,30181432.0,10548373.0,195701.0
2.334,2.0033333333333334,0.6376201923076923,0.5153,46385248.0,31629101.0,14566220.0,189927.0
2.334,2.3355555555555556,0.6254407051282052,0.5202,41983239.0,29825255.0,11961011.0,196973.0
2.334,2.667777777777778,0.6083333333333333,0.5178,44814687.0,34660466.0,9957941.0,196280.0
2.334,3.0,0.5670072115384616,0.5072,43968858.0,34361015.0,9412821.0,195022.0
2.7783333333333333,0.01,0.5169070512820513,0.4542,30130595.0,22335214.0,7573337.0,222044.0
2.7783333333333333,0.34222222222222226,0.5916666666666667,0.5011,28717341.0,26546426.0,1973429.0,197486.0
2.7783333333333333,0.6744444444444445,0.6158854166666666,0.5086,33615338.0,30115122.0,3300636.0,199580.0
2.7783333333333333,1.0066666666666668,0.639823717948718,0.5168,29389217.0,23864152.0,5330156.0,194909.0
2.7783333333333333,1.338888888888889,0.6427483974358974,0.5204,38584604.0,29365112.0,9026100.0,193392.0
2.7783333333333333,1.6711111111111112,0.6561899038461538,0.5175,46886731.0,32423638.0,14267302.0,195791.0
2.7783333333333333,2.0033333333333334,0.6346153846153846,0.5233,46446945.0,33520532.0,12734315.0,192098.0
2.7783333333333333,2.3355555555555556,0.6293669871794871,0.5125,46930885.0,37597718.0,9140278.0,192889.0
2.7783333333333333,2.667777777777778,0.5643028846153846,0.503,51118278.0,42724715.0,8203769.0,189794.0
2.7783333333333333,3.0,0.5115584935897436,0.4849,50372845.0,38907603.0,11271493.0,193749.0
3.2226666666666666,0.01,0.5192508012820513,0.4464,38241475.0,28651092.0,9354359.0,236024.0
3.2226666666666666,0.34222222222222226,0.5900841346153847,0.4971,33617776.0,30713192.0,2706344.0,198240.0
3.2226666666666666,0.6744444444444445,0.6229366987179488,0.5027,33601214.0,29555507.0,3852429.0,193278.0
3.2226666666666666,1.0066666666666668,0.6385216346153846,0.5128,38447091.0,31943449.0,6309997.0,193645.0
3.2226666666666666,1.338888888888889,0.6514222756410256,0.5119,41659720.0,31210092.0,10256411.0,193217.0
3.2226666666666666,1.6711111111111112,0.649198717948718,0.5244,43439081.0,29988041.0,13261249.0,189791.0
3.2226666666666666,2.0033333333333334,0.6478766025641025,0.5327,47937638.0,37889283.0,9855074.0,193281.0
3.2226666666666666,2.3355555555555556,0.6034855769230769,0.5106,44537006.0,35567944.0,8778542.0,190520.0
3.2226666666666666,2.667777777777778,0.5481971153846154,0.4971,47811443.0,37363746.0,10250761.0,196936.0
3.2226666666666666,3.0,0.5201522435897435,0.4894,49491231.0,36574864.0,12725644.0,190723.0
3.6670000000000003,0.01,0.5239983974358975,0.4618,42845595.0,30256827.0,12350336.0,238432.0
3.6670000000000003,0.34222222222222226,0.5992988782051282,0.4993,34965345.0,31791267.0,2974587.0,199491.0
3.6670000000000003,0.6744444444444445,0.6378405448717949,0.5077,35916114.0,31699868.0,4024094.0,192152.0
3.6670000000000003,1.0066666666666668,0.6548878205128205,0.52,37956474.0,31099547.0,6664634.0,192293.0
3.6670000000000003,1.338888888888889,0.6670072115384615,0.5202,43763239.0,30903226.0,12667363.0,192650.0
3.6670000000000003,1.6711111111111112,0.6537259615384615,0.5274,50565668.0,35686127.0,14689848.0,189693.0
3.6670000000000003,2.0033333333333334,0.6431290064102564,0.524,54323987.0,43972774.0,10158604.0,192609.0
3.6670000000000003,2.3355555555555556,0.5923277243589744,0.5181,52640763.0,42222212.0,10230731.0,187820.0
3.6670000000000003,2.667777777777778,0.5783453525641026,0.504,50582388.0,38806755.0,11581402.0,194231.0
3.6670000000000003,3.0,0.5094150641025641,0.4766,53268852.0,42226093.0,10849727.0,193032.0
4.1113333333333335,0.01,0.514863782051282,0.4578,45048737.0,31674002.0,13169604.0,205131.0
4.1113333333333335,0.34222222222222226,0.594891826923077,0.4965,34177666.0,29551103.0,4428165.0,198398.0
4.1113333333333335,0.6744444444444445,0.6395432692307692,0.5134,36360089.0,31539461.0,4624792.0,195836.0
4.1113333333333335,1.0066666666666668,0.6539863782051282,0.516,39096937.0,31074293.0,7827491.0,195153.0
4.1113333333333335,1.338888888888889,0.6638621794871795,0.5261,45590478.0,33575728.0,11819039.0,195711.0
4.1113333333333335,1.6711111111111112,0.6449719551282052,0.5235,57590845.0,42248067.0,15148210.0,194568.0
4.1113333333333335,2.0033333333333334,0.6264222756410256,0.5302,54240954.0,43851116.0,10202101.0,187737.0
4.1113333333333335,2.3355555555555556,0.5828725961538461,0.5093,57761000.0,45715579.0,11858566.0,186855.0
4.1113333333333335,2.667777777777778,0.560536858974359,0.5018,46297591.0,35145509.0,10964751.0,187331.0
4.1113333333333335,3.0,0.45530849358974357,0.4478,52550270.0,43001621.0,9353059.0,195590.0
4.555666666666667,0.01,0.5106770833333333,0.4549,52740771.0,32909504.0,19609712.0,221555.0
4.555666666666667,0.34222222222222226,0.6010616987179487,0.4992,41214003.0,36368818.0,4647953.0,197232.0
4.555666666666667,0.6744444444444445,0.6520833333333333,0.5053,34058216.0,29004723.0,4861081.0,192412.0
4.555666666666667,1.0066666666666668,0.6537259615384615,0.524,41901115.0,33673942.0,8032628.0,194545.0
4.555666666666667,1.338888888888889,0.6583533653846154,0.5191,50677397.0,38287284.0,12197739.0,192374.0
4.555666666666667,1.6711111111111112,0.6506810897435897,0.5293,57287431.0,43217481.0,13877179.0,192771.0
4.555666666666667,2.0033333333333334,0.6196714743589744,0.5223,58394198.0,48152371.0,10047514.0,194313.0
4.555666666666667,2.3355555555555556,0.6077123397435897,0.5179,47954793.0,36615769.0,11146085.0,192939.0
4.555666666666667,2.667777777777778,0.5079927884615385,0.4859,51616169.0,39865683.0,11556494.0,193992.0
4.555666666666667,3.0,0.4719150641025641,0.4606,53908702.0,43041196.0,10676183.0,191323.0
5.0,0.01,0.5186298076923077,0.4672,50382893.0,38157700.0,12034296.0,190897.0
5.0,0.34222222222222226,0.6036258012820512,0.498,37996598.0,29311462.0,8484348.0,200788.0
5.0,0.6744444444444445,0.6480168269230769,0.5206,38469873.0,33121366.0,5155725.0,192782.0
5.0,1.0066666666666668,0.6583934294871795,0.5173,41420897.0,32643614.0,8581178.0,196105.0
5.0,1.338888888888889,0.661298076923077,0.5256,55546516.0,41353819.0,13999902.0,192795.0
5.0,1.6711111111111112,0.6495592948717949,0.5353,61842568.0,48724953.0,12925049.0,192566.0
5.0,2.0033333333333334,0.6111177884615384,0.5179,67252736.0,57171305.0,9887660.0,193771.0
5.0,2.3355555555555556,0.579647435897436,0.5203,54949551.0,42083224.0,12675974.0,190353.0
5.0,2.667777777777778,0.46903044871794874,0.4537,34492069.0,24754515.0,9540526.0,197028.0
5.0,3.0,0.2523036858974359,0.2537,75344459.0,54273850.0,20868761.0,201848.0


==> figures/operating_point/results/mnist_cnn.csv <==
tao,voltage_threshold,train_acc,test_acc,total_spikes,layer_1,layer_3,layer_6,layer_10,layer_out
1.001,0.01,0.9969451121794872,0.9923,1591580204.0,564592652.0,918431630.0,108555922.0,21844856.0,200231.0
1.001,0.34222222222222226,0.9987980769230769,0.9929,724197649.0,272090189.0,402366463.0,49740997.0,9111634.0,200066.0
1.001,0.6744444444444445,0.9993656517094017,0.9912,551825226.0,184004469.0,296588952.0,71231805.0,12306283.0,200252.0
1.001,1.0066666666666668,0.9992988782051282,0.9928,568511767.0,183860461.0,328888242.0,55763064.0,14283401.0,200005.0
1.001,1.338888888888889,0.9981470352564102,0.9924,254428080.0,79524664.0,131488813.0,43414603.0,13799934.0,200167.0
1.001,1.6711111111111112,0.09867454594017094,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.001,2.0033333333333334,0.09864115918803419,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.001,2.3355555555555556,0.0987747061965812,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.001,2.667777777777778,0.09872462606837606,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.001,3.0,0.09867454594017094,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.4453333333333331,0.01,0.9965444711538461,0.9892,1314690658.0,469431186.0,754086872.0,91172600.0,21593558.0,199672.0
1.4453333333333331,0.34222222222222226,0.9992154113247863,0.991,576796489.0,211770525.0,308119623.0,56906341.0,12023529.0,199600.0
1.4453333333333331,0.6744444444444445,0.9994991987179487,0.9923,787920340.0,208852220.0,458924280.0,120143840.0,18108496.0,199364.0
1.4453333333333331,1.0066666666666668,0.9991319444444444,0.9924,728412352.0,178455495.0,440418065.0,109538792.0,20422966.0,199896.0
1.4453333333333331,1.338888888888889,0.9986144497863247,0.9909,497662155.0,120484703.0,281870978.0,95306474.0,20844119.0,199559.0
1.4453333333333331,1.6711111111111112,0.09879139957264957,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.4453333333333331,2.0033333333333334,0.09865785256410256,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.4453333333333331,2.3355555555555556,0.09862446581196581,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.4453333333333331,2.667777777777778,0.09875801282051282,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.4453333333333331,3.0,0.09874131944444445,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.8896666666666666,0.01,0.9947081997863247,0.9884,1473710601.0,511238569.0,854393856.0,108078176.0,24576123.0,200758.0
1.8896666666666666,0.34222222222222226,0.9993322649572649,0.9908,574881003.0,129009668.0,332678753.0,113192582.0,17823431.0,199899.0
1.8896666666666666,0.6744444444444445,0.9989316239316239,0.9924,1027509011.0,232507757.0,643338638.0,151662616.0,20641677.0,199672.0
1.8896666666666666,1.0066666666666668,0.9991486378205128,0.9927,832951986.0,189092849.0,478738896.0,165120241.0,19897599.0,199079.0
1.8896666666666666,1.338888888888889,0.9981303418803419,0.9936,709564569.0,159431562.0,409382679.0,140750328.0,19590730.0,199522.0
1.8896666666666666,1.6711111111111112,0.09872462606837606,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.8896666666666666,2.0033333333333334,0.09869123931623931,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.8896666666666666,2.3355555555555556,0.09867454594017094,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.8896666666666666,2.667777777777778,0.09865785256410256,0.098,0.0,0.0,0.0,0.0,0.0,0.0
1.8896666666666666,3.0,0.09867454594017094,0.098,0.0,0.0,0.0,0.0,0.0,0.0
2.334,0.01,0.9951756143162394,0.9896,1412927507.0,445783028.0,875278699.0,91865780.0,23865042.0,200021.0
2.334,0.34222222222222226,0.9988648504273504,0.9923,681423726.0,160686595.0,406101088.0,114636043.0,21054471.0,199154.0
2.334,0.6744444444444445,0.9988147702991453,0.992,1088912844.0,230973369.0,677885426.0,180054049.0,22927312.0,199564.0
2.334,1.0066666666666668,0.9983640491452992,0.9918,1122176413.0,227006192.0,691745437.0,203424784.0,22354032.0,199278.0
2.334,1.338888888888889,0.9974125267094017,0.9912,1026096671.0,196666631.0,619279962.0,210150078.0,20794545.0,199530.0
2.334,1.6711111111111112,0.0987079326923077,0.098,0.0,0.0,0.0,0.0,0.0,0.0
2.334,2.0033333333333334,0.0987747061965812,0.098,0.0,0.0,0.0,0.0,0.0,0.0
2.334,2.3355555555555556,0.09874131944444445,0.098,0.0,0.0,0.0,0.0,0.0,0.0
2.334,2.667777777777778,0.09865785256410256,0.098,0.0,0.0,0.0,0.0,0.0,0.0
2.334,3.0,0.0987747061965812,0.098,0.0,0.0,0.0,0.0,0.0,0.0
2.7783333333333333,0.01,0.9935563568376068,0.9856,1698991872.0,536968006.0,1060935460.0,101088406.0,26369524.0,200196.0
2.7783333333333333,0.34222222222222226,0.9986478365384616,0.9926,740964759.0,167878072.0,427070433.0,146016254.0,21366186.0,199977.0
2.7783333333333333,0.6744444444444445,0.9986144497863247,0.9923,1143133312.0,256528086.0,703456622.0,183148604.0,21825468.0,199049.0
2.7783333333333333,1.0066666666666668,0.998046875,0.9925,1231784979.0,269139834.0,739789039.0,222856106.0,22373333.0,199280.0
2.7783333333333333,1.338888888888889,0.991386217948718,0.9889,935522542.0,182699069.0,525174108.0,227649365.0,22676732.0,198630.0
2.7783333333333333,1.6711111111111112,0.09875801282051282,0.098,0.0,0.0,0.0,0.0,0.0,0.0
2.7783333333333333,2.0033333333333334,0.0987079326923077,0.098,0.0,0.0,0.0,0.0,0.0,0.0
2.7783333333333333,2.3355555555555556,0.09874131944444445,0.098,0.0,0.0,0.0,0.0,0.0,0.0
2.7783333333333333,2.667777777777778,0.09865785256410256,0.098,0.0,0.0,0.0,0.0,0.0,0.0
2.7783333333333333,3.0,0.09874131944444445,0.098,0.0,0.0,0.0,0.0,0.0,0.0
3.2226666666666666,0.01,0.9922375801282052,0.9881,1707107993.0,487855351.0,1141769559.0,77483083.0,28069207.0,199080.0
3.2226666666666666,0.34222222222222226,0.9986812232905983,0.9921,815700498.0,186139716.0,459845410.0,169715372.0,23026698.0,199585.0
3.2226666666666666,0.6744444444444445,0.9983807425213675,0.9918,1150123398.0,228040647.0,712035280.0,210047471.0,21688087.0,199409.0
3.2226666666666666,1.0066666666666668,0.9977964743589743,0.9907,1177058233.0,244784397.0,698157747.0,234116089.0,22834737.0,199010.0
3.2226666666666666,1.338888888888889,0.9943743322649573,0.9908,1139183195.0,237185584.0,648131659.0,253865952.0,20637126.0,199005.0
3.2226666666666666,1.6711111111111112,0.0987747061965812,0.098,0.0,0.0,0.0,0.0,0.0,0.0
3.2226666666666666,2.0033333333333334,0.09869123931623931,0.098,0.0,0.0,0.0,0.0,0.0,0.0
3.2226666666666666,2.3355555555555556,0.09879139957264957,0.098,0.0,0.0,0.0,0.0,0.0,0.0
3.2226666666666666,2.667777777777778,0.09867454594017094,0.098,0.0,0.0,0.0,0.0,0.0,0.0
3.2226666666666666,3.0,0.09860777243589744,0.098,0.0,0.0,0.0,0.0,0.0,0.0
3.6670000000000003,0.01,0.991653311965812,0.9859,1972712586.0,542390277.0,1346425117.0,83897192.0,31853593.0,200228.0
3.6670000000000003,0.34222222222222226,0.9981804220085471,0.9924,996151209.0,231289242.0,589512704.0,175349263.0,23293221.0,199569.0
3.6670000000000003,0.6744444444444445,0.9980301816239316,0.9919,1424630562.0,288852727.0,870004609.0,265773226.0,23186406.0,199407.0
3.6670000000000003,1.0066666666666668,0.9971454326923077,0.9916,1321594286.0,260725250.0,775543887.0,285325149.0,23775191.0,198798.0
3.6670000000000003,1.338888888888889,0.12251268696581197,0.7526,303742762.0,49186516.0,101645418.0,152910828.0,15503905.0,189638.0
3.6670000000000003,1.6711111111111112,0.09874131944444445,0.098,0.0,0.0,0.0,0.0,0.0,0.0
3.6670000000000003,2.0033333333333334,0.0987747061965812,0.098,0.0,0.0,0.0,0.0,0.0,0.0
3.6670000000000003,2.3355555555555556,0.09879139957264957,0.098,0.0,0.0,0.0,0.0,0.0,0.0
3.6670000000000003,2.667777777777778,0.09879139957264957,0.098,0.0,0.0,0.0,0.0,0.0,0.0
3.6670000000000003,3.0,0.09864115918803419,0.098,0.0,0.0,0.0,0.0,0.0,0.0
4.1113333333333335,0.01,0.9902677617521367,0.9863,1657306646.0,402757172.0,1158976090.0,95573384.0,30445325.0,200582.0
4.1113333333333335,0.34222222222222226,0.998581063034188,0.9927,993342882.0,213829932.0,589334485.0,190178465.0,22832862.0,199609.0
4.1113333333333335,0.6744444444444445,0.9977964743589743,0.9921,1525643463.0,340189335.0,917758218.0,267695910.0,23935617.0,199081.0
4.1113333333333335,1.0066666666666668,0.9969451121794872,0.9907,1424896780.0,274303293.0,841324144.0,309269343.0,23014431.0,199061.0
4.1113333333333335,1.338888888888889,0.09864115918803419,0.098,16.0,16.0,0.0,0.0,0.0,0.0
4.1113333333333335,1.6711111111111112,0.0987079326923077,0.098,0.0,0.0,0.0,0.0,0.0,0.0
4.1113333333333335,2.0033333333333334,0.0987747061965812,0.098,0.0,0.0,0.0,0.0,0.0,0.0
4.1113333333333335,2.3355555555555556,0.0987747061965812,0.098,0.0,0.0,0.0,0.0,0.0,0.0
4.1113333333333335,2.667777777777778,0.09860777243589744,0.098,0.0,0.0,0.0,0.0,0.0,0.0
4.1113333333333335,3.0,0.09879139957264957,0.098,0.0,0.0,0.0,0.0,0.0,0.0
4.555666666666667,0.01,0.9896000267094017,0.9838,1884282648.0,523452806.0,1256561893.0,104267949.0,33132921.0,201588.0
4.555666666666667,0.34222222222222226,0.9983974358974359,0.9914,931146678.0,196538324.0,539871649.0,194736705.0,22744289.0,199822.0
4.555666666666667,0.6744444444444445,0.9978632478632479,0.9917,1559956300.0,348785872.0,919613893.0,291556535.0,21756894.0,199537.0
4.555666666666667,1.0066666666666668,0.9959768963675214,0.9905,1592203723.0,298626175.0,967440290.0,326137258.0,22419520.0,198794.0
4.555666666666667,1.338888888888889,0.09867454594017094,0.098,25288.0,25288.0,0.0,0.0,0.0,0.0
4.555666666666667,1.6711111111111112,0.0987747061965812,0.098,0.0,0.0,0.0,0.0,0.0,0.0
4.555666666666667,2.0033333333333334,0.09875801282051282,0.098,0.0,0.0,0.0,0.0,0.0,0.0
4.555666666666667,2.3355555555555556,0.09875801282051282,0.098,0.0,0.0,0.0,0.0,0.0,0.0
4.555666666666667,2.667777777777778,0.09874131944444445,0.098,0.0,0.0,0.0,0.0,0.0,0.0
4.555666666666667,3.0,0.09867454594017094,0.098,0.0,0.0,0.0,0.0,0.0,0.0
5.0,0.01,0.9900173611111112,0.985,1810752569.0,451263837.0,1262096270.0,97392462.0,36851448.0,204978.0
5.0,0.34222222222222226,0.9981470352564102,0.9909,1154256295.0,228620958.0,707334328.0,218301009.0,22462926.0,199793.0
5.0,0.6744444444444445,0.9969451121794872,0.9919,1461113466.0,253615072.0,889019826.0,318478568.0,22627386.0,199376.0
5.0,1.0066666666666668,0.9954093215811965,0.9922,1437085372.0,294234960.0,838507173.0,304343239.0,22451475.0,198793.0
5.0,1.338888888888889,0.09865785256410256,0.098,288.0,288.0,0.0,0.0,0.0,0.0
5.0,1.6711111111111112,0.0987079326923077,0.098,0.0,0.0,0.0,0.0,0.0,0.0
5.0,2.0033333333333334,0.0987079326923077,0.098,0.0,0.0,0.0,0.0,0.0,0.0
5.0,2.3355555555555556,0.0987079326923077,0.098,0.0,0.0,0.0,0.0,0.0,0.0
5.0,2.667777777777778,0.09875801282051282,0.098,0.0,0.0,0.0,0.0,0.0,0.0
5.0,3.0,0.09875801282051282,0.098,0.0,0.0,0.0,0.0,0.0,0.0


==> figures/operating_point/results/mnist_mlp.csv <==
tao,voltage_threshold,train_acc,test_acc,total_spikes,layer_2,layer_4,layer_out
1.001,0.01,0.9885149572649573,0.9757,12935600.0,8049471.0,4685460.0,200669.0
1.001,1.12,0.9861778846153846,0.9708,15128315.0,10444783.0,4483309.0,200223.0
1.001,2.23,0.9800681089743589,0.964,15570391.0,11166749.0,4203478.0,200164.0
1.001,3.34,0.9761618589743589,0.9616,15099811.0,10601852.0,4298991.0,198968.0
1.001,4.45,0.96484375,0.9544,13415136.0,8998890.0,4215736.0,200510.0
1.001,5.5600000000000005,0.9447282318376068,0.94,13268279.0,8543302.0,4525092.0,199885.0
1.001,6.67,0.09862446581196581,0.098,0.0,0.0,0.0,0.0
1.001,7.78,0.09872462606837606,0.098,0.0,0.0,0.0,0.0
1.001,8.89,0.09867454594017094,0.098,0.0,0.0,0.0,0.0
1.001,10.0,0.0987079326923077,0.098,0.0,0.0,0.0,0.0
2.000888888888889,0.01,0.9828392094017094,0.9672,19406795.0,11523609.0,7683169.0,200017.0
2.000888888888889,1.12,0.9821881677350427,0.9716,15636789.0,11274583.0,4164709.0,197497.0
2.000888888888889,2.23,0.9683493589743589,0.9636,16849256.0,12001288.0,4650265.0,197703.0
2.000888888888889,3.34,0.9177851228632479,0.9188,15529932.0,9791245.0,5543660.0,195027.0
2.000888888888889,4.45,0.7861578525641025,0.7985,11573582.0,6395109.0,4988176.0,190297.0
2.000888888888889,5.5600000000000005,0.15641693376068377,0.2285,3118008.0,1537585.0,1476347.0,104076.0
2.000888888888889,6.67,0.0987079326923077,0.098,0.0,0.0,0.0,0.0
2.000888888888889,7.78,0.09869123931623931,0.098,0.0,0.0,0.0,0.0
2.000888888888889,8.89,0.09872462606837606,0.098,0.0,0.0,0.0,0.0
2.000888888888889,10.0,0.0987079326923077,0.098,0.0,0.0,0.0,0.0
3.0007777777777775,0.01,0.9744591346153846,0.9653,22030171.0,13252536.0,8574977.0,202658.0
3.0007777777777775,1.12,0.972923344017094,0.9686,15442842.0,11228974.0,4016590.0,197278.0
3.0007777777777775,2.23,0.9475994925213675,0.9466,18441133.0,12585801.0,5659955.0,195377.0
3.0007777777777775,3.34,0.8976529113247863,0.9041,11302262.0,5796915.0,5316858.0,188489.0
3.0007777777777775,4.45,0.7242922008547008,0.7561,6766228.0,3068810.0,3525434.0,171984.0
3.0007777777777775,5.5600000000000005,0.09875801282051282,0.098,0.0,0.0,0.0,0.0
3.0007777777777775,6.67,0.09864115918803419,0.098,0.0,0.0,0.0,0.0
3.0007777777777775,7.78,0.09872462606837606,0.098,0.0,0.0,0.0,0.0
3.0007777777777775,8.89,0.09869123931623931,0.098,0.0,0.0,0.0,0.0
3.0007777777777775,10.0,0.09869123931623931,0.098,0.0,0.0,0.0,0.0
4.000666666666667,0.01,0.9685329861111112,0.9623,23705697.0,14628341.0,8871325.0,206031.0
4.000666666666667,1.12,0.9637586805555556,0.9614,15634523.0,11660900.0,3778045.0,195578.0
4.000666666666667,2.23,0.9130275106837606,0.9132,19545072.0,13781387.0,5570773.0,192912.0
4.000666666666667,3.34,0.8469885149572649,0.857,10052902.0,5086181.0,4784821.0,181900.0
4.000666666666667,4.45,0.6265691773504274,0.6576,6667357.0,3423273.0,3065063.0,179021.0
4.000666666666667,5.5600000000000005,0.09882478632478632,0.098,0.0,0.0,0.0,0.0
4.000666666666667,6.67,0.09872462606837606,0.098,0.0,0.0,0.0,0.0
4.000666666666667,7.78,0.09860777243589744,0.098,0.0,0.0,0.0,0.0
4.000666666666667,8.89,0.09879139957264957,0.098,0.0,0.0,0.0,0.0
4.000666666666667,10.0,0.09875801282051282,0.098,0.0,0.0,0.0,0.0
5.000555555555556,0.01,0.9668636485042735,0.9616,23297787.0,14097194.0,8997659.0,202934.0
5.000555555555556,1.12,0.9574986645299145,0.9561,16384062.0,12484546.0,3704955.0,194561.0
5.000555555555556,2.23,0.8101128472222222,0.8247,18386667.0,13580086.0,4620086.0,186495.0
5.000555555555556,3.34,0.7312366452991453,0.7506,9160234.0,4527329.0,4450506.0,182399.0
5.000555555555556,4.45,0.4745592948717949,0.4993,6858397.0,3701400.0,2984985.0,172012.0
5.000555555555556,5.5600000000000005,0.09872462606837606,0.098,0.0,0.0,0.0,0.0
5.000555555555556,6.67,0.09872462606837606,0.098,0.0,0.0,0.0,0.0
5.000555555555556,7.78,0.0987747061965812,0.098,0.0,0.0,0.0,0.0
5.000555555555556,8.89,0.0987747061965812,0.098,0.0,0.0,0.0,0.0
5.000555555555556,10.0,0.09865785256410256,0.098,0.0,0.0,0.0,0.0
6.000444444444444,0.01,0.9649105235042735,0.9539,23384658.0,13751362.0,9426121.0,207175.0
6.000444444444444,1.12,0.950370592948718,0.9499,16529606.0,12709780.0,3625124.0,194702.0
6.000444444444444,2.23,0.8763855502136753,0.8874,12627318.0,7604423.0,4840549.0,182346.0
6.000444444444444,3.34,0.5768062232905983,0.6074,8614568.0,4462015.0,3968818.0,183735.0
6.000444444444444,4.45,0.13580061431623933,0.1831,5615068.0,3779858.0,1665032.0,170178.0
6.000444444444444,5.5600000000000005,0.09879139957264957,0.098,0.0,0.0,0.0,0.0
6.000444444444444,6.67,0.09875801282051282,0.098,0.0,0.0,0.0,0.0
6.000444444444444,7.78,0.09862446581196581,0.098,0.0,0.0,0.0,0.0
6.000444444444444,8.89,0.09874131944444445,0.098,0.0,0.0,0.0,0.0
6.000444444444444,10.0,0.0987079326923077,0.098,0.0,0.0,0.0,0.0
7.000333333333334,0.01,0.9660456730769231,0.9569,23433536.0,13823089.0,9408513.0,201934.0
7.000333333333334,1.12,0.9443609775641025,0.9445,16018971.0,11947634.0,3878766.0,192571.0
7.000333333333334,2.23,0.5567407852564102,0.573,17357554.0,12657229.0,4510376.0,189949.0
7.000333333333334,3.34,0.38743656517094016,0.3812,7225654.0,4574004.0,2469054.0,182596.0
7.000333333333334,4.45,0.09872462606837606,0.098,0.0,0.0,0.0,0.0
7.000333333333334,5.5600000000000005,0.09874131944444445,0.098,0.0,0.0,0.0,0.0
7.000333333333334,6.67,0.09869123931623931,0.098,0.0,0.0,0.0,0.0
7.000333333333334,7.78,0.09880809294871795,0.098,0.0,0.0,0.0,0.0
7.000333333333334,8.89,0.09875801282051282,0.098,0.0,0.0,0.0,0.0
7.000333333333334,10.0,0.0987079326923077,0.098,0.0,0.0,0.0,0.0
8.000222222222222,0.01,0.9598524305555556,0.9551,23132860.0,13513136.0,9418578.0,201146.0
8.000222222222222,1.12,0.9403879540598291,0.9402,16129969.0,11989336.0,3947708.0,192925.0
8.000222222222222,2.23,0.5452557425213675,0.5618,15258121.0,11563018.0,3510214.0,184889.0
8.000222222222222,3.34,0.3738314636752137,0.3971,8002657.0,5085848.0,2730916.0,185893.0
8.000222222222222,4.45,0.09869123931623931,0.098,0.0,0.0,0.0,0.0
8.000222222222222,5.5600000000000005,0.09874131944444445,0.098,0.0,0.0,0.0,0.0
8.000222222222222,6.67,0.09867454594017094,0.098,0.0,0.0,0.0,0.0
8.000222222222222,7.78,0.09875801282051282,0.098,0.0,0.0,0.0,0.0
8.000222222222222,8.89,0.0987079326923077,0.098,0.0,0.0,0.0,0.0
8.000222222222222,10.0,0.09875801282051282,0.098,0.0,0.0,0.0,0.0
9.000111111111112,0.01,0.9588341346153846,0.9442,21988633.0,12378461.0,9404881.0,205291.0
9.000111111111112,1.12,0.9277176816239316,0.9322,17700076.0,13471319.0,4037563.0,191194.0
9.000111111111112,2.23,0.4704026442307692,0.4689,15751006.0,11179499.0,4381294.0,190213.0
9.000111111111112,3.34,0.34044471153846156,0.3626,7913614.0,5214801.0,2515255.0,183558.0
9.000111111111112,4.45,0.0987747061965812,0.098,0.0,0.0,0.0,0.0
9.000111111111112,5.5600000000000005,0.09875801282051282,0.098,0.0,0.0,0.0,0.0
9.000111111111112,6.67,0.09875801282051282,0.098,0.0,0.0,0.0,0.0
9.000111111111112,7.78,0.09869123931623931,0.098,0.0,0.0,0.0,0.0
9.000111111111112,8.89,0.09879139957264957,0.098,0.0,0.0,0.0,0.0
9.000111111111112,10.0,0.09875801282051282,0.098,0.0,0.0,0.0,0.0
10.0,0.01,0.9572482638888888,0.9584,22661626.0,12976980.0,9486760.0,197886.0
10.0,1.12,0.9282184829059829,0.9315,16068358.0,12093399.0,3784596.0,190363.0
10.0,2.23,0.672676282051282,0.691,9065982.0,5239129.0,3652116.0,174737.0
10.0,3.34,0.280849358974359,0.3032,7594544.0,5257033.0,2151454.0,186057.0
10.0,4.45,0.0987079326923077,0.098,0.0,0.0,0.0,0.0
10.0,5.5600000000000005,0.09864115918803419,0.098,0.0,0.0,0.0,0.0
10.0,6.67,0.0987079326923077,0.098,0.0,0.0,0.0,0.0
10.0,7.78,0.09860777243589744,0.098,0.0,0.0,0.0,0.0
10.0,8.89,0.09872462606837606,0.098,0.0,0.0,0.0,0.0
10.0,10.0,0.0987747061965812,0.098,0.0,0.0,0.0,0.0

